Need for Speed: Fast Correspondence-Free Lidar-Inertial Odometry Using Doppler Velocity

In this paper, we present a fast, lightweight odometry method that uses the Doppler velocity measurements from a Frequency-Modulated Continuous-Wave (FMCW) lidar without data association. FMCW lidar is a recently emerging technology that enables per-return relative radial velocity measurements via the Doppler effect. Since the Doppler measurement model is linear with respect to the 6-degrees-of-freedom (DOF) vehicle velocity, we can formulate a linear continuous-time estimation problem for the velocity and numerically integrate for the 6-DOF pose estimate afterward. The caveat is that angular velocity is not observable with a single FMCW lidar. We address this limitation by also incorporating the angular velocity measurements from a gyroscope. This results in an extremely efficient odometry method that processes lidar frames at an average wall-clock time of 5.64ms on a single thread, well below the 10Hz operating rate of the lidar we tested. We show experimental results on real-world driving sequences and compare against state-of-the-art Iterative Closest Point (ICP)-based odometry methods, presenting a compelling trade-off between accuracy and computation. We also present an algebraic observability study, where we demonstrate in theory that the Doppler measurements from multiple FMCW lidars are capable of observing all 6 degrees of freedom (translational and angular velocity).

==> media/diagram_dopler/dopler.tikz <==
\documentclass[tikz, dvipsnames]{standalone}
\usepackage{ifthen}
\usepackage{pstricks}
\usepackage{bm}
\usepackage{amsmath}

\usetikzlibrary{positioning}
\usetikzlibrary{shapes, arrows.meta}
\usetikzlibrary{calc}
\usetikzlibrary{hobby}
\usepackage{car}

%===========================================
%COLORS
%===========================================
\tikzset{>={Circle[length=2mm,width=2mm]}}
\newcommand{\ydop}[1]{$y_\text{dop}^{#1}$}

\begin{document}
\begin{tikzpicture}[
  dop/.style={draw, {Circle[length=2mm,width=2mm]}-stealth},
  beam/.style={draw, dashed, color=MidnightBlue}
  ]
  \clip(-2.8,-1.9) rectangle (7.4,1.9);

  %==================================
  %car
  %==================================
  \node [sedan top,draw=black!,fill=black!60,minimum width=6cm,rotate=0] at (0,0) {};

  %==================================
  %blob obstacles
  %==================================
  \begin{scope}[shift={(8,1.8)}]
    \path[draw,use Hobby shortcut,closed=true, rotate=90, fill=black!20]
      (0,0) .. (.5,1) .. (1,3) .. (.3,4) .. (-1,2) .. (-1,.5);
  \end{scope}
  \begin{scope}[shift={(7,-.9)}]
    \path[draw,use Hobby shortcut,closed=true, rotate=-200, fill=black!20]
      (0,0) .. (.5,1) .. (1,1) .. (.3,2) .. (-.5,1) .. (-1,.5);
  \end{scope}

  %==================================
  %Laser beams
  %==================================
  \draw[rotate=15, beam] (0,0) -- ++(4.75,0);
  \draw[dop, rotate=15, ultra thick] (4.75,0) --node[below]{\small\ydop{i}} ++(-1,0);

  \draw[rotate=7.5, beam] (0,0) -- ++(6.2,0);
  \draw[dop, rotate=7.5, ultra thick] (6.2,0) --node[below]{\small\ydop{i+1}} ++(-1.1,0);
  %\draw[->, rotate=0] (0,0) -- ++(5,0);
  \draw[rotate=-7.5, beam] (0,0) -- ++(7.15,0);
  \draw[dop, rotate=-7.5, ultra thick] (7.15,0) --node[above]{\small\ydop{i+2}} ++(-1.1,0);
  \draw[rotate=-15, beam] (0,0) -- ++(5.95,0);
  \draw[dop, rotate=-15, ultra thick] (5.95,0) --node[above]{\small\ydop{i+3}} ++(-1.1,0);

  %==================================
  %frames
  %==================================
  \begin{scope}{shift=(0,0)}
    %\fill (0,0) circle(3pt);
    \draw[latex-latex, thick] (0.7,0) -- (0,0) --node[left] {$\mathcal{F}_s$} (0,0.7);
    \def\r{.5}
    \def\sa{-70}
    %\draw[-stealth, ultra thick, BrickRed] (\r,0) arc(0:-100:\r);
    \draw[->,>=stealth,thick, BrickRed] (\sa:\r) arc (\sa:-180:\r) node[midway, left, yshift=-.2em]{\small$\bm{y}^{j}_\text{gyro}$};
  \end{scope}
  \begin{scope}[shift={(-1.5,0)}]
    \draw[latex-latex, thick] (0.7,0) -- (0,0) --node[left] {$\mathcal{F}_v$} (0,0.7);
  \end{scope}


\end{tikzpicture}
\end{document}


==> media/pose_graph/graph.tikz <==
%WARNING: the figure can be squished q lot in the y direction if needed

\documentclass[tikz, dvipsnames]{standalone}
\usepackage{ifthen}
\usepackage{pstricks}
\usepackage{bm}
\usepackage{amsmath}

\usetikzlibrary{positioning}
\usetikzlibrary{shapes}
\usetikzlibrary{calc}

%===========================================
%COLORS of penalties
\def\Cpoint{RoyalBlue}
\def\Cprior{Yellow}
\def\Cgyro{ForestGreen}
%COLORS of stats
\def\Cstate{}
%===========================================

\def\N{5} %number of ministates

\begin{document}
\begin{tikzpicture}[
  state/.style = {isosceles triangle,
              draw, fill=white, text width=2em,
            inner sep=0mm, outer sep=0mm, fill=black!40, line width=1pt},
  ministate/.style = {state, 
            text width=1em, fill=black!20, line width=.7pt},
            constraint/.style = {circle, 
            text width=4pt, inner sep=0, outer sep=0,
            fill=black, draw=black},
  link/.style = {black, line width=.6pt},
  legend/.style = {font=\small, minimum height=.9em, anchor=south, inner ysep=0ex, outer ysep=0ex, inner xsep=.35em, text height=1.5ex, text depth=.25ex,},
  legend2/.style = {legend, inner xsep=.7em}
  ]
  %==================================
  %States
  %==================================
  \node[state] (Xk) at (0,0) {} node[yshift=1.5em]{};
  \node[above=.5em of Xk]{$\bm{\varpi}_{k-1}$};

  \foreach \i in {1,...,\N}{
    \ifthenelse{\i=1}{\def\p{Xk}}{\def\p{X\the\numexpr (\i + -1) \relax}}
    \node[ministate, right of=\p] (X\i) {};
    
    \ifthenelse{\i=1}{}{\draw[link] (\p)--node[constraint, fill=\Cprior]{} (X\i)};
  }

  \node[state, right of=X\N] (Xkp){};
  \node[above=.5em of Xkp]{$\bm{\varpi}_{k}$};

  %Add remaining links between states
  \draw[link] (Xk) --node[constraint, fill=\Cprior]{} (X1);
  \draw[link] (X\N) --node[constraint, fill=\Cprior]{} (Xkp);
  \draw[link, dashed] (Xk) -- ++(-2em, 0);

  %==================================
  %Pointcloud
  %==================================


  \def\midpc{(3,1)} %define middle of pointcloud
  \newcommand{\points}{
    (0,0), (-.7,.25), (-.3,-.2), (-1.6,.5), (-1.9,.1), (-1.2,0),
    (.2,.1), (.6,.2), (.9,-.3), (1.4,.2), (1.9,-.4)
                     }
  \foreach \coord [count=\i] in \points{
    %\coordinate [at=\coord, shift=\midpc, name=p\i];
    \node[constraint, shift=\midpc, fill=\Cpoint] (p\i) at \coord {};
  }

  %add links
  \draw[link] (X1) -- (p5);
  \draw[link] (X3) -- (p7);
  \draw[link] (X5) -- (p10);

  %Pointcloud label
  \node[anchor=center, color=black!60] at ($(current bounding box.north) + (.3,.1)$) {\textbf{k$^\text{\scriptsize\textbf{th}}$ lidar frame}}; 

  %==================================
  %gyro
  %==================================
  \node[constraint, fill=\Cgyro, below=1em of X2] (g2){};
  \node[constraint, fill=\Cgyro, below=1em of X4] (g4){};
  \draw[link] (X2) -- (g2);
  \draw[link] (X4) -- (g4);
  
  %==================================
  %Legend
  %==================================
  \draw ($(current bounding box.south) + (0,-.35)$) -- ++(3,0) -- ++(-6,0); %ugly but meh, it works

  \matrix [below left, anchor=center, yshift=-.8em] at (current bounding box.south) {
    \node [anchor=center, constraint, fill=\Cprior] {} node[legend, right] {motion prior}; &%
    \node [anchor=center, constraint, fill=\Cgyro] {} node[legend, right] {gyroscope}; &%
    \node [anchor=center, constraint, fill=\Cpoint] {} node[legend, right] {lidar measurement}; \\
    };
  \matrix [below left, anchor=center, yshift=-.3em] at (current bounding box.south) {
    %\node [anchor=center, circle, text width=3pt, inner sep=0, outer sep=0, fill=black] {} node[legend, right] {lidar point}; &%
      \node [anchor=center, state, text width=.8em, line width=.7pt] {} node[legend2, right] {estimated state}; &%
    \node [anchor=center, ministate, text width=.5em, line width=.5pt] {} node[legend2, right]{interpolated state}; \\
    };
\end{tikzpicture}
\end{document}

